On the Compatibility of DEIM Subspaces for Nonlinear Forces Reduction in Projective Dynamics

In physics-based simulations, the evaluation of nonlinear constraint forces represents a primary source of computational complexity. Within the framework of projective dynamics, the solver alternates between estimating these forces and updating vertex positions for the subsequent frame. This work investigates the potential of snapshot-based subspace methods to accelerate the computation of constraint terms while maintaining the fidelity of nonlinear dynamics. We focus specifically on the Discrete Empirical Interpolation Method (DEIM), examining whether it can identify a reduced set of constrained mesh elements that enable accurate interpolation and approximation of forces across the full system. Our experiments demonstrate that DEIM is neither intuitive nor consistently effective for constraint projection reduction. In particular, its performance degrades when constraints involve multiple vertices. To validate these observations, we present comparisons between full-order and reduced-order simulations on both surface meshes embedded in three dimensions and volumetric meshes. Furthermore, we report reconstruction errors for various classes of constraints, providing quantitative evidence of the method limitations in this context.

==> cloth_edge_spring_constrprojBases_pcaExtraction_singValues.csv <==
component,singVal
1,267.62006
2,206.03165
3,185.07666
4,79.33163
5,67.02816
6,63.59985
7,35.15028
8,30.983885
9,28.820179
10,22.222935
11,21.768627
12,13.809096
13,13.801321
14,10.123965
15,8.3494625
16,8.03318
17,5.639687
18,5.2980127
19,5.228839
20,4.093796
21,3.7387545
22,2.7292295
23,2.557489
24,2.4102657
25,2.0388668
26,1.8763973
27,1.50202
28,1.3240671
29,1.187452
30,0.93417096
31,0.80943424
32,0.7198555
33,0.615348
34,0.6064848
35,0.50593215
36,0.40943792
37,0.35429516
38,0.29311925
39,0.23937567
40,0.23481849
41,0.18929733
42,0.1255046
43,0.07331927
44,0.034838576
45,1.5307744e-05


==> cloth_edge_spring_deim_pod_vectorized_train_convergence_tests.csv <==
numPoints,fro_error,max_err,relative_errors_x,relative_errors_y,relative_errors_z,relative3d
1,6.847237586823298,1.979411584160825,0.5738167914377492,1.3116016004031916,0.8614654199781483,0.9156279372730297
2,5.1206796130485355,2.044878426525027,0.42406910726933406,0.9641890897561998,0.6915846296685563,0.6932809422313634
3,5.456765637143961,2.683730667254417,0.9833428191880086,0.7629699348147793,0.5476987259957858,0.7646704933328579
4,4.978000427042757,2.8541566923867485,0.7491385712072608,0.7461559099087457,0.682789371587406,0.7260279509011376
5,5.269863920822493,2.403111284374152,0.5446185178029032,0.8433369454395311,0.915458961505518,0.7678048082493175
6,10.217082544619728,5.800370434867422,0.30628356181066035,2.2710439976624888,0.4667914383881677,1.0147063326204389
7,3.1337600195116626,1.7646887659157462,0.34113262479174244,0.4766026829528653,0.5683360568104949,0.4620237881850342
8,33.890444921797936,41.86519483430019,1.1331582296840597,7.6030587264288645,0.4223623240183144,3.0528597600437464
9,2.791243392240275,1.3883520455080516,0.31421245201519643,0.48065854275126296,0.39714835660337594,0.3973397837899451
10,7.9713675834192,10.98649848424325,1.9262326944942783,0.46774874130427285,0.3417803132706176,0.9119205830230562
11,5.490191677098204,6.9845352054821,1.1183012922079099,0.6682858813151424,0.4137067636565234,0.7334313123931918
12,2.583607217219439,1.64538682314549,0.2838382034128636,0.5131997245526553,0.160010903763608,0.31901627724304227
13,2.1884969589065633,1.6349334940633988,0.2837301242707526,0.3899463822356039,0.22656116048482272,0.30007922233039314
14,2.351538149753453,1.9398061866187815,0.321040007822258,0.36833441297192765,0.3394128406591172,0.342929087151101
15,2.431473506033627,2.1935295367030636,0.2059332342966808,0.40095014526730716,0.4372806537716105,0.3480546777785329
16,5.3240852868956035,6.294458567963613,0.27848935624035964,1.1632687771554862,0.262567754862963,0.5681086294196029
17,2.1988405602797334,2.119709299580487,0.4152819186004768,0.3200917767990884,0.1136646722125689,0.2830127892040447
18,1.9262992467518134,1.7002261943875794,0.2422368101545266,0.37276262726800924,0.08800706364337729,0.23433550035530437
19,2.3362251456463587,2.9834192544217206,0.1817992547326669,0.5005826613303758,0.0724620983461673,0.25161467146973665
20,1.9401766374872085,1.7670885263427638,0.21846455568621256,0.3904086742276369,0.06592208743319942,0.2249317724490163
21,5.227437359229629,5.681076778614597,0.20366159102503253,1.1694251343064972,0.049628133136629164,0.47423828615605296
22,3.0775217983186773,2.8913626549541207,0.49952601663437246,0.5327074046897542,0.06110873655787525,0.36444738596066734
23,25.80913172236825,48.475948220431576,0.21644246314179422,0.42433934614341123,7.732952762462686,2.7912448572492967
24,11.963613388603326,20.587290099509307,2.9845130562811644,0.4236943057375271,0.19600721123640463,1.2014048577516987
25,3.275770311394017,2.541886931145599,0.5998171479725041,0.42295315238333686,0.3827906805999895,0.46852032698527685
26,11.871619138214083,14.221953821741838,2.9548475911270518,0.4674507382646567,0.1429599672861913,1.1884194322259667
27,3.9747379748212577,3.9846459594189962,0.3103808003552826,0.8560556748476486,0.03255744757025897,0.39966464092439674
28,3.127384240620527,3.5644962933981943,0.2873783937273172,0.6596792109038253,0.02888783932683455,0.32531514798599237
29,2.8512172324658973,3.416209995546247,0.6066357849679653,0.34884400293830586,0.02456899877798167,0.326682928894751
30,2.380383980579254,2.817312307376022,0.49487471148958184,0.30549331762439114,0.04269038325654646,0.28101947079017314
31,2.307239566860176,2.7478057001426284,0.4392666122064092,0.34308826357655536,0.035481524237654605,0.2726121333402064
32,1.7600967142193666,1.8928213323698608,0.34778943950351693,0.24560238899734416,0.05384615195118017,0.21574599348401372
33,9.505878346766488,8.31056588051733,0.7713156075473246,2.03945432630696,0.02543095346008191,0.9454002957714557
34,11.412456673266279,12.411382280231294,0.2941101402556113,2.5716166535787006,0.03739911841358229,0.9677086374159648
35,13.869912063636692,31.428502826077967,3.4560642514777764,0.5355310639298503,0.10306262510527141,1.3648859801709659
36,3.1637689037645416,5.467065774720283,0.3839837084982062,0.6284681657200789,0.026950850295329336,0.34646757483787144
37,18.638838820708443,21.2151359799986,2.2201941794035482,3.7247574171511975,0.011160193680403782,1.9853705967450497
38,26.624170411935363,34.971587309201055,1.759756021100623,5.821551941813392,0.004425751242731231,2.5285779047189156
39,22.10749907803194,32.941565328525115,5.583804105769693,0.27374113741112566,0.03663353477842627,1.9647262593197483
40,97.58284265700692,118.67358511595266,24.681617720241576,0.3244982402930194,0.003580122262622242,8.336565360932406
41,21.579958544153097,28.64122650321682,1.8433692653704739,4.601264240063429,0.013441478962876674,2.1526916614655933
42,12.310461506538445,18.242433308054867,2.241198064812038,1.936078626931332,0.0008629408115606267,1.3927132108516436
43,6.0631626109151755,10.263182497353071,1.499807503518327,0.28722859105352194,0.0003232229283289565,0.5957864391667259
44,13.436943849106468,16.11981432993718,3.3831748214778212,0.2931106697671253,1.2750237820519605e-05,1.2254327471609223
45,13.389518919541612,16.148515021027727,3.3869743864933834,0.0009168847936071964,2.4467623282496868e-05,1.1293052463034245


==> cloth_tris_strain_constrprojBases_pcaExtraction_singValues.csv <==
component,singVal
1,326.0168
2,164.20312
3,110.01903
4,85.56531
5,65.6156
6,61.535076
7,52.60464
8,45.8371
9,43.95166
10,40.79908
11,38.38301
12,36.4955
13,36.081272
14,34.72879
15,33.818867
16,32.494644
17,31.85195
18,30.715391
19,29.682108
20,28.939156
21,28.47774
22,26.628233
23,26.185278
24,25.625204
25,24.996044
26,24.191584
27,21.910387
28,20.585081
29,20.38403
30,19.556484
31,19.145811
32,18.174706
33,16.784092
34,16.099295
35,15.458232
36,14.233584
37,13.081151
38,9.531835
39,2.2340684
40,1.34659595e-05


==> cloth_tris_strain_deim_pod_vectorized_train_convergence_tests.csv <==
numPoints,fro_error,max_err,relative_errors_x,relative_errors_y,relative_errors_z,relative3d
1,260.1127168519628,2.357331147121497,0.9933428385083569,1.1678800896731996,nan,nan
2,379.5790726102033,7.257088349664219,1.8637410170705437,1.2274816889597133,nan,nan
3,514.256299137683,17.161264676021016,2.7592843764246044,1.226593309039449,nan,nan
4,698.214655761599,26.06325540035791,3.2864821679629244,2.4632690939634507,nan,nan
5,nan,nan,2.453174623782366,nan,nan,nan
6,349.89277969084657,8.467677994224605,1.3282405922695768,1.5778469511428035,nan,nan
7,4335.078525721305,192.1518480862896,1.5731954509344324,25.602907069784425,nan,nan
8,470.1340984237964,22.626856271600783,1.9730417558221713,1.9426216064561026,nan,nan
9,1742.6647418835935,94.54635671621602,9.984029805498642,2.1904772837723496,nan,nan
10,nan,nan,nan,8.173253727019233,nan,nan
11,655.8039133969706,27.6665138977968,1.735630174018063,3.4627445816517346,nan,nan
12,1562.9908246897369,130.60207372233018,9.008134264244829,1.697379854412949,nan,nan
13,368.0302816412899,12.378347804082246,1.2864204452447894,1.7484057294263187,nan,nan
14,872.3043655477838,34.741837881502185,4.880107829450886,1.544095004959391,nan,nan
15,nan,nan,1.1642481129682234,3.5642226147294354,nan,nan
16,nan,nan,2.4962091228238594,3.334748637861585,nan,nan
17,nan,nan,4.70195932661107,3.562166926046439,nan,nan
18,nan,nan,2.3112913388560186,4.650383872836936,nan,nan
19,nan,nan,1.9515012277047958,1.623139975488116,nan,nan
20,nan,nan,2.1524849322485666,85.0426295084285,nan,nan
21,nan,nan,2.0884523534103288,2.0318755749765622,nan,nan
22,nan,nan,1.625787091401626,2.0660609873271967,nan,nan
23,nan,nan,2.4244783262480456,4.735589010438444,nan,nan
24,nan,nan,9.797606331234457,1.9990046199944174,nan,nan
25,nan,nan,6.076665389337506,1.711136529757612,nan,nan
26,nan,nan,20.44296365921966,2.220760061048513,nan,nan
27,nan,nan,1.928092595296273,5.135802400849615,nan,nan
28,nan,nan,3.437139317732319,13.542730674339259,nan,nan
29,nan,nan,14.361148131519695,18.625477902693735,nan,nan
30,nan,nan,4.069245680956294,3.5043389219322414,nan,nan
31,nan,nan,1.5366357576396685,2.6614788373106526,nan,nan
32,nan,nan,1.7801750618875063,3.7787971070199196,nan,nan
33,nan,nan,2.175530171811032,2.977243156803997,nan,nan
34,nan,nan,1.6119585918186603,2.172463858491129,nan,nan
35,nan,nan,1.7972285430956567,2.9908753533906856,nan,nan
36,nan,nan,1.2087448492670205,3.151675386217171,nan,nan
37,nan,nan,1.3961232599268985,1.9819529750510443,nan,nan
38,nan,nan,1.7793931737478348,3.1591624493366117,nan,nan
39,nan,nan,2.121973840690326,1.664156584488479,nan,nan
40,nan,nan,8.868657490540466,3.266055572576395,nan,nan


==> cloth_verts_bending_constrprojBases_pcaExtraction_singValues.csv <==
component,singVal
1,225.27441
2,178.69437
3,161.28676
4,134.61958
5,125.78639
6,100.73529
7,79.3835
8,72.06628
9,62.925297
10,59.685623
11,57.815365
12,57.81536
13,40.217503
14,32.837456
15,19.582994
16,15.989448
17,7.362457e-05
18,6.28397e-05
19,5.0277846e-05
20,4.3994292e-05
21,1.0963399e-05
22,1.0963399e-05
23,1.0963399e-05
24,1.0963399e-05
25,1.0963399e-05
26,1.0963399e-05
27,1.0963399e-05
28,1.0963399e-05
29,1.0963399e-05
30,1.0963399e-05
31,1.0963399e-05
32,1.0963399e-05
33,1.0963399e-05
34,1.0963399e-05
35,1.0963399e-05
36,1.0963399e-05
37,1.0963399e-05
38,1.0963399e-05
39,1.0963399e-05
40,1.0963399e-05
41,1.0963399e-05
42,1.0963399e-05
43,1.0963399e-05
44,1.0963399e-05
45,1.0963399e-05
46,1.0963399e-05
47,1.0963399e-05
48,1.0963399e-05
49,1.0963399e-05
50,1.0963399e-05
51,1.0963399e-05
52,1.0963399e-05
53,1.0963399e-05
54,1.0963399e-05
55,1.0963399e-05
56,1.0963399e-05
57,1.0963399e-05
58,1.0963399e-05
59,1.0963399e-05
60,1.0963399e-05
61,1.0963399e-05
62,1.0963399e-05
63,1.0963399e-05
64,1.0963399e-05
65,1.0963399e-05
66,1.0963399e-05
67,1.0963399e-05
68,1.0963399e-05
69,1.0963399e-05
70,1.0963399e-05
71,1.0963399e-05
72,1.0963399e-05
73,1.0963399e-05
74,1.0963399e-05
75,1.0963399e-05
76,1.0963399e-05
77,1.0963399e-05
78,1.0963399e-05
79,1.0963399e-05
80,1.0963399e-05
81,1.0963399e-05
82,1.0963399e-05
83,1.0963399e-05
84,1.0963399e-05
85,1.0963399e-05
86,1.0963399e-05
87,1.0963399e-05
88,1.0963399e-05
89,1.0963399e-05
90,1.0963399e-05
91,1.0963399e-05
92,1.0963399e-05
93,1.0963399e-05
94,1.0963399e-05
95,1.0963399e-05
96,1.0963399e-05
97,1.0963399e-05
98,1.0963399e-05
99,1.0963399e-05
100,1.0963399e-05
101,1.0963399e-05
102,1.0963399e-05
103,1.0963399e-05
104,1.0963399e-05
105,1.0963399e-05
106,1.0963399e-05
107,1.0963399e-05
108,1.0963399e-05
109,1.0963399e-05
110,1.0963399e-05
111,1.0963399e-05
112,1.0963399e-05
113,1.0963399e-05
114,1.0963399e-05
115,1.0963399e-05
116,1.0963399e-05
117,1.0963399e-05
118,1.0963399e-05
119,1.0963399e-05
120,1.0963399e-05
121,1.0963399e-05
122,1.0963399e-05
123,1.0963399e-05
124,1.0963399e-05
125,1.0963399e-05
126,1.0963399e-05
127,1.0963399e-05
128,1.0963399e-05
129,1.0963399e-05
130,1.0963399e-05
131,1.0963399e-05
132,1.0963399e-05
133,1.0963399e-05
134,1.0963399e-05
135,1.0963399e-05
136,1.0963399e-05
137,1.0963399e-05
138,1.0963399e-05
139,1.0963399e-05
140,1.0963399e-05
141,1.0963399e-05
142,1.0963399e-05
143,1.0963399e-05
144,1.0963399e-05
145,1.0963399e-05
146,1.0963399e-05
147,1.0963399e-05
148,1.0963399e-05
149,1.0963399e-05
150,1.0963399e-05
151,1.0963399e-05
152,1.0963399e-05
153,1.0963399e-05
154,1.0963399e-05
155,1.0963399e-05
156,1.0963399e-05
157,1.0963399e-05
158,1.0963399e-05
159,1.0963399e-05
160,1.0963399e-05
161,1.0963399e-05
162,1.0963399e-05
163,1.0963399e-05
164,1.0963399e-05
165,1.0963399e-05
166,1.0963399e-05
167,1.0963399e-05
168,1.0963399e-05
169,1.0963399e-05
170,1.0963399e-05
171,1.0963399e-05
172,1.0963399e-05
173,1.0963399e-05
174,1.0963399e-05
175,1.0963399e-05
176,1.0963399e-05
177,8.334352e-06
178,6.3297293e-06
179,6.329722e-06
180,6.3297216e-06
181,6.3297216e-06
182,6.3297216e-06
183,6.3297207e-06
184,4.060507e-06
185,3.1648597e-06
186,3.164849e-06
187,1.6484047e-06


==> cloth_verts_bending_deim_pod_vectorized_train_convergence_tests.csv <==
numPoints,fro_error,max_err,relative_errors_x,relative_errors_y,relative_errors_z,relative3d
1,4.5314652643146796e-13,2.0127157190859988,3.2950574910953963,0.7783068292162452,0.2121147206641331,1.4284930136585918
2,4.628399512349864e-13,2.6512637252894438,3.292048858382172,0.774959410419169,0.216652145039134,1.4278868046134916
3,7.139857458405746e-12,214.27280521250492,3.292048858382172,135681691.5429291,0.16877643589212524,45227231.66791814
4,nan,nan,nan,103166938708.18462,0.05795153579019753,nan
5,nan,nan,nan,103166938708.18462,0.1954508703717061,nan
6,2.8235043338439808e-09,87110.10453341568,27914606.26903885,53724705571.64068,2.207401515951196,17917540060.03904
7,nan,nan,27914606.26903884,53724705571.64068,nan,nan
8,1.1791674532440844e-11,268.7646376792134,85658.63431761328,194398518.2182451,2.755970699277679,64828059.86951113
9,0.0016657913427343474,47465038129.30771,3.26253835285122,3.1696170351954476e+16,3.4435479859404365,1.0565390117318162e+16
10,nan,nan,nan,nan,nan,nan
11,nan,nan,3.262739743963372,nan,0.7898691727518541,nan
12,nan,nan,3.262739743963347,nan,2.0020157100993625,nan
13,nan,nan,3.1642560814434177,nan,nan,nan
14,nan,nan,3.1641349956127325,nan,5.838088466871488,nan
15,nan,nan,nan,nan,2.2280084573275105,nan
16,nan,nan,nan,8.85243197609487e+32,1.3143162742805388,nan
17,nan,nan,nan,8.85243197609487e+32,nan,nan
18,nan,nan,nan,8.85243197609487e+32,1.292791507991237,nan
19,nan,nan,nan,8.85243197609487e+32,2.30436974867301,nan
20,nan,nan,nan,8.85243197609487e+32,14.497725020997759,nan
21,nan,nan,nan,nan,2.2448615758025365,nan
22,nan,nan,nan,nan,4.663422501013877,nan
23,nan,nan,nan,nan,10.177147562365567,nan
24,nan,nan,nan,nan,102.57298375441715,nan
25,nan,nan,nan,nan,6.790694459851452,nan
26,nan,nan,nan,nan,4.669677514816787,nan
27,nan,nan,nan,nan,nan,nan
28,nan,nan,nan,nan,6.976887295810746,nan
29,nan,nan,nan,nan,15.454273971812162,nan
30,nan,nan,nan,nan,3.2838497519218284,nan
31,nan,nan,nan,nan,0.6065429923113976,nan
32,nan,nan,nan,nan,4.21202740550181,nan
33,nan,nan,nan,nan,1.0468620636657875,nan
34,nan,nan,nan,nan,1.1794489879381067,nan
35,nan,nan,nan,nan,0.47649047408497697,nan
36,nan,nan,nan,nan,1.0919068612500413,nan
37,nan,nan,nan,nan,96.71740814496836,nan
38,nan,nan,nan,nan,2.342048354912253,nan
39,nan,nan,nan,nan,3.080421574700727,nan
40,nan,nan,nan,nan,6.359057682892604,nan
41,nan,nan,nan,nan,1.6463755079844635,nan
42,nan,nan,nan,nan,1.1853513364491477,nan
43,nan,nan,nan,nan,0.5151989827818172,nan
44,nan,nan,nan,nan,2.748812413257511,nan
45,nan,nan,nan,nan,4.257556591669187,nan
46,nan,nan,nan,nan,39.88374553080899,nan
47,nan,nan,nan,nan,12.23934601712382,nan
48,nan,nan,nan,nan,6.517775395959625,nan
49,nan,nan,nan,nan,8.379581822683907,nan
50,nan,nan,nan,nan,10.387633681284733,nan
51,nan,nan,nan,nan,6.268099335685749,nan
52,nan,nan,nan,nan,8.427069298581253,nan
53,nan,nan,nan,nan,21.47184505955985,nan
54,nan,nan,nan,nan,25.31814058447529,nan
55,nan,nan,nan,nan,7.579173060509684,nan
56,nan,nan,nan,nan,51.16607508559882,nan
57,nan,nan,nan,nan,14.783833419928758,nan
58,nan,nan,nan,nan,34.00367263797702,nan
59,nan,nan,nan,nan,1.0917901847753202,nan
60,nan,nan,nan,nan,243.61910884478422,nan
61,nan,nan,nan,nan,0.03481401470156884,nan
62,nan,nan,nan,nan,0.3803569862061438,nan
63,nan,nan,nan,nan,0.027871573522054528,nan
64,nan,nan,nan,nan,2.616701951823241,nan
65,nan,nan,nan,nan,1.5134963586007988,nan
66,nan,nan,nan,nan,0.1260983394224556,nan
67,nan,nan,nan,nan,0.10460161599829293,nan
68,nan,nan,nan,nan,36.717745647305115,nan
69,nan,nan,nan,nan,0.11285332941569956,nan
70,nan,nan,nan,nan,0.08230033483437423,nan
71,nan,nan,nan,nan,17.19812988330366,nan
72,nan,nan,nan,nan,19.523558805581526,nan
73,nan,nan,nan,nan,9.284530472609921,nan
74,nan,nan,nan,nan,46.48212456116492,nan
75,nan,nan,nan,nan,21.477787394233346,nan
76,nan,nan,nan,nan,17.347222087781226,nan
77,nan,nan,nan,nan,9.315788241572443,nan
78,nan,nan,nan,nan,6.892972830006225,nan
79,nan,nan,nan,nan,2.4247014500650867,nan
80,nan,nan,nan,nan,3.463270835316393,nan
81,nan,nan,nan,nan,1.7170362496768619,nan
82,nan,nan,nan,nan,2.410489283329829,nan
83,nan,nan,nan,nan,8.963180561256236,nan
84,nan,nan,nan,nan,4.68151281212385,nan
85,nan,nan,nan,nan,0.007534497434133152,nan
86,nan,nan,nan,nan,0.007282295585263528,nan
87,nan,nan,nan,nan,0.0017910356193076053,nan
88,nan,nan,nan,nan,0.13481511328428925,nan
89,nan,nan,nan,nan,0.004216283204231076,nan
90,nan,nan,nan,nan,0.01553799067506172,nan
91,nan,nan,nan,nan,0.0019831356017876917,nan
92,nan,nan,nan,nan,0.000695641556787432,nan
93,nan,nan,nan,nan,0.0005279173968575935,nan
94,nan,nan,nan,nan,42.80294789500949,nan
95,nan,nan,nan,nan,0.003384379597558894,nan
96,nan,nan,nan,nan,4.8292205585062115e-05,nan
97,nan,nan,nan,nan,0.00013322381400337756,nan
98,nan,nan,nan,nan,0.0002431012062131369,nan
99,nan,nan,nan,nan,0.00010988613276349783,nan
100,nan,nan,nan,nan,1.476239751504392e-05,nan

